AIVC: Artificial Intelligence based Video Codec

This paper introduces AIVC, an end-to-end neural video codec. It is based on two conditional autoencoders MNet and CNet, for motion compensation and coding. AIVC learns to compress videos using any coding configurations through a single end-to-end rate-distortion optimization. Furthermore, it offers performance competitive with the recent video coder HEVC under several established test conditions. A comprehensive ablation study is performed to evaluate the benefits of the different modules composing AIVC. The implementation is made available at https://orange-opensource.github.io/AIVC/.

==> data/ablation/cc_gain.txt <==
x y
4.35 21.956
3.087 20.188
2.147 18.693
1.416 16.908
1.073 15.786
0.772 14.615
0.473 13.030

==> data/ablation/cc_gain_motion.txt <==
x y
3.688 21.904
2.504 20.497
1.668 18.430
1.337 16.489
1.086 15.684
0.773 14.650
0.470 12.480

==> data/ablation/img.txt <==
x y
7.901 21.977
5.624 20.095
3.954 18.243
2.677 16.394
2.110 15.321
1.533 13.895
0.986 11.986

==> data/ablation/noccmnet.txt <==
x y
3.8460915786438488 21.725596292628953
2.6673116791745572 20.60189519315584
1.6520288529508274 18.4947069412131
1.075 16.952
0.814 14.990
0.459 13.197


==> data/ablation/res.txt <==
x y
5.329 21.060
3.661 19.102
2.465 17.319
1.600 15.577
1.074 14.165
0.756 12.994

==> data/clic21/aivc_ai.txt <==
x y
8.896427235249652 21.819303420614162
7.293990958211069 21.21916450493746
5.092485012507891 18.803207881449907
4.0147941801292095 18.016916191864265
3.511346745532618 17.42908030507174
2.778593424200625 16.500552329763586
1.8991409446769378 14.876339120817462


==> data/clic21/aivc_ldp.txt <==
x y
4.616403975716769 21.950889157778143
3.2840749095613275 21.047005631814063
2.16177760487535 18.71471810854366
1.4957074166725115 17.313491405488122
1.1913745113350322 16.367227626640254
0.8267577646334526 15.062395472054813
0.5582982560649632 13.256238674451382


==> data/clic21/aivc_ra.txt <==
x y
3.8460915786438488 21.725596292628953
2.6673116791745572 20.60189519315584
1.6520288529508274 18.4947069412131
1.088874121525261 17.09818365730765
0.8764745411045909 16.255710515031826
0.6165212334884156 15.104701824469638
0.3994114717228158 13.437435654269445


==> data/clic21/hm_ai.txt <==
x y
0.61 9.69
0.73 10.11
0.88 10.57
1.04 11.02
1.23 11.48
1.45 11.97
1.70 12.46
1.98 12.97
2.32 13.50
2.65 13.94
3.05 14.46
3.46 14.90
3.96 15.45
4.46 15.88
5.09 16.46
5.70 16.90
6.40 17.49
7.14 17.94
8.01 18.56
8.94 19.21
10.01 19.87
11.14 20.51
12.20 20.94
13.51 21.64
14.88 22.28
16.34 22.91
18.01 23.59
19.75 24.38
21.51 25.04
23.51 25.73

==> data/clic21/hm_ldp.txt <==
x y
0.11 9.85
0.12 10.06
0.12 10.31
0.13 10.62
0.15 10.95
0.16 11.29
0.18 11.63
0.20 11.96
0.23 12.32
0.27 12.77
0.32 13.19
0.38 13.65
0.44 14.06
0.52 14.54
0.61 14.96
0.72 15.46
0.84 15.89
0.98 16.39
1.13 16.86
1.32 17.37
1.53 17.87
1.85 18.44
2.23 19.10
2.56 19.57
2.93 20.09
3.53 20.81
4.23 21.57
4.80 22.11
5.69 22.83
6.72 23.63


==> data/clic21/hm_ra.txt <==
x y
5.55 23.44
4.57 22.66
3.95 22.06
3.47 21.54
2.98 20.94
2.42 20.25
2.08 19.73
1.81 19.28
1.55 18.75
1.34 18.27
1.13 17.73
0.96 17.25
0.83 16.81
0.70 16.27
0.60 15.80
0.52 15.31
0.44 14.89
0.38 14.43
0.32 14.02
0.28 13.55
0.24 13.15
0.18 12.39
0.15 11.72
0.13 11.07
